DeepMPCVS: Deep Model Predictive Control for Visual Servoing

The simplicity of the visual servoing approach makes it an attractive option for tasks dealing with vision-based control of robots in many real-world applications. However, attaining precise alignment for unseen environments pose a challenge to existing visual servoing approaches. While classical approaches assume a perfect world, the recent data-driven approaches face issues when generalizing to novel environments. In this paper, we aim to combine the best of both worlds. We present a deep model predictive visual servoing framework that can achieve precise alignment with optimal trajectories and can generalize to novel environments. Our framework consists of a deep network for optical flow predictions, which are used along with a predictive model to forecast future optical flow. For generating an optimal set of velocities we present a control network that can be trained on the fly without any supervision. Through extensive simulations on photo-realistic indoor settings of the popular Habitat framework, we show significant performance gain due to the proposed formulation vis-a-vis recent state-of-the-art methods. Specifically, we show a faster convergence and an improved performance in trajectory length over recent approaches.

==> DepthNetwork/QUANTICO/data.txt <==
#4quantico
2.0296
504


==> DepthNetwork/QUANTICO/pose.txt <==
#8quantico
[-1.71415913,  0.91052729, -0.97937799]
[0.994422197341919, -0.0815251022577286, 0.066909521818161, -0.00115798786282539]

[0.01535077, 1.76055059, -1.63312054 ]
[8.772574e-01, -2.836605e-01, 3.870273e-01, -1.290387e-02]


==> FlowDepth/BALLOU/data.txt <==
#ballou
2.3082
871


==> FlowDepth/BALLOU/pose.txt <==
#ballou
[ 0.55055773,  1.02626419, -1.06872737]
[ 0.99683678150177, -0.0780964121222496, 0.0147252222523093, -0.00078456482151 ]

[0.55881643, 1.04520085, -1.05218685]
[9.968783e-01, -7.762008e-02, 1.448950e-02, -1.311768e-03]


==> FlowDepth/DENMARK/pose.txt <==

#4denmark
[-0.79083359,  1.3339045 ,  1.83646202]
[0.969172418117523, -0.171767681837082, -0.1522596180439, -0.0895420536398888]

[-0.77796662,  1.35320044,  1.83983123]
(0.968929409980774, -0.17497730255127, -0.149583593010902, -0.0904759988188744)


==> FlowDepth/EUDORA/pose.txt <==

#Eudora
[-0.22757389,  1.45219755, -0.91649044]
(0.996519148349762, -0.0744536370038986, -0.0374994836747646, -0.000408966094255)

[-0.232143129,  1.46231121, -0.90238742]
(0.997644186019897, -0.0589892417192459, -0.034922618418932, -0.00263110594823956)




==> FlowDepth/HILLSDALE/data.txt <==
#hillsdale
2.3221
1124


==> FlowDepth/HILLSDALE/pose.txt <==
#hillsdale
[-0.72279608,  1.72310352,  1.27184832]
[0.977837443351746, -0.172811016440392, -0.101726800203323, -0.0601835362613201]

[-0.73014474, 1.65231958, 1.27369833]
[ 9.791531e-01, -1.650301e-01, -1.019486e-01, -6.025511e-02]


==> FlowDepth/MESIC/pose.txt <==

#mesic
[-0.71139932,  1.56512519, -0.108923465]
(0.996510734105524, -0.0175460023839052, 0.034149230975343, -0.0687783689435416)

[-0.70743626,  1.5474062 , -0.10548244]
(0.996643126010895, -0.0214383900165558, 0.0383882485330105, -0.0692265629768372)



==> FlowDepth/QUANTICO/data.txt <==
#quantico
2.2572
754


==> FlowDepth/QUANTICO/pose.txt <==
#quantico
[-1.71415913,  0.91052729, -0.97937799]
[0.994422197341919, -0.0815251022577286, 0.066909521818161, -0.00115798786282539]

[-1.71471560, 0.89128113, -0.98245817]
[ 9.947931e-01, -7.717053e-02, 6.650362e-02, -3.191165e-03]


==> TrueDepth/QUANTICO/pose.txt <==
#8quantico
[-1.71415913,  0.91052729, -0.97937799]
[0.994422197341919, -0.0815251022577286, 0.066909521818161, -0.00115798786282539]

[0.01535077, 1.76055059, -1.63312054 ]
[8.772574e-01, -2.836605e-01, 3.870273e-01, -1.290387e-02]

